Sub-stellar Companions of Intermediate-mass Stars with CoRoT: CoRoT-34b, CoRoT-35b, and CoRoT-36b

Theories of planet formation give contradicting results of how frequent close-in giant planets of intermediate mass stars (IMSs; $\rm 1.3\leq M_{\star}\leq 3.2\,M_{\rm \odot}$) are. Some theories predict a high rate of IMSs with close-in gas giants, while others predict a very low rate. Thus, determining the frequency of close-in giant planets of IMSs is an important test for theories of planet formation. We use the CoRoT survey to determine the absolute frequency of IMSs that harbour at least one close-in giant planet and compare it to that of solar-like stars. The CoRoT transit survey is ideal for this purpose, because of its completeness for gas-giant planets with orbital periods of less than 10 days and its large sample of main-sequence IMSs. We present a high precision radial velocity follow-up programme and conclude on 17 promising transit candidates of IMSs, observed with CoRoT. We report the detection of CoRoT-34b, a brown dwarf close to the hydrogen burning limit, orbiting a 1.1 Gyr A-type main-sequence star. We also confirm two inflated giant planets, CoRoT-35b, part of a possible planetary system around a metal-poor star, and CoRoT-36b on a misaligned orbit. We find that $0.12 \pm 0.10\,\%$ of IMSs between $1.3\leq M_{\star}\leq 1.6 M_{\rm \odot}$ observed by CoRoT do harbour at least one close-in giant planet. This is significantly lower than the frequency ($0.70 \pm 0.16\,\%$) for solar-mass stars, as well as the frequency of IMSs harbouring long-period planets ($\rm \sim 8\,\%$).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> radial_velocities.csv <==
CoRoT-ID,HJD,RV[km/s],RV err [km/s],Instrument
652345526,6093.80675,10.18,0.20,HARPS	
652345526,6096.67636,9.99,0.20,HARPS	
652345526,6098.79155,10.15,0.20,HARPS	
652345526,6101.67704,10.01,0.20,HARPS	
652345526,6115.70754,9.98,0.20,HARPS	
652345526,6118.64215,10.05,0.20,HARPS	
652345526,6101.60540,9.68,0.43,FIES	
652345526,6102.58413,9.24,0.30,FIES	
652345526,6104.50742,10.12,0.72,FIES	
652345526,6107.49199,9.27,0.54,FIES				
652345526,6118.51460,9.28,0.24,FIES	
652345526,6119.45816,9.58,0.26,FIES	
652345526,6120.45199,9.68,0.63,FIES	
652345526,6121.62526,9.68,0.34,FIES	
652345526,6122.49860,9.53,0.48,FIES			
652345526,6459.46791,9.65,0.27,FIES	
652345526,6461.46262,9.65,0.13,FIES	
652345526,6115.69276,19.95,0.21,SANDIFORD	
652345526,6116.85210,19.02,0.25,SANDIFORD	
652345526,6117.80003,18.09,0.26,SANDIFORD	
652345526,6499.3910,-0.044,0.116,FIES 
652345526,6499.4059, 0.202,0.104,FIES 
652345526,6499.4207, 0.272,0.108,FIES 
652345526,6499.4356, 0.112,0.116,FIES 
652345526,6499.4517, 0.238,0.112,FIES 
652345526,6499.4665, 0.097,0.108,FIES 
652345526,6499.4814,-0.095,0.112,FIES 
652345526,6499.4963,-0.289,0.116,FIES 
652345526,6499.5123,-0.138,0.132,FIES 
652345526,6499.5272,-0.056,0.100,FIES 
652345526,6499.5420,-0.151,0.108,FIES 
652345526,6499.5569,-0.078,0.116,FIES 
652345526,6499.5729,-0.124,0.112,FIES 
652345526,6499.5878,-0.058,0.116,FIES 
652345526,6499.6026,-0.171,0.120,FIES 
652345526,6499.6176, 0.008,0.128,FIES 
652345526,6499.6336,-0.148,0.132,FIES 
652345526,6510.5485,23.150,0.030,UVES 
652345526,6510.5604,23.010,0.030,UVES 
652345526,6510.5722,23.020,0.030,UVES 
652345526,6510.5873,23.080,0.030,UVES 
652345526,6510.5992,23.030,0.030,UVES 
652345526,6510.6110,23.045,0.030,UVES 
652345526,6510.6231,23.025,0.030,UVES 
652345526,6510.6349,22.940,0.030,UVES 
652345526,6510.6468,23.045,0.030,UVES 
652345526,6510.6589,23.045,0.030,UVES 
652345526,6510.7703,22.650,0.030,UVES
110756834,5962.96299,43.34,6.77,HIRES	
110756834,5964.87595,42.44,1.47,HIRES	
110756834,6315.83576,27.45,5.43,HIRES	
110756834,6315.95414,33.80,14.34,HIRES	
110756834,6317.94208,29.15,4.56,HIRES	
110756834,5546.71708,27.60,1.97,HARPS	
110756834,5547.71536,44.16,1.75,HARPS	
110756834,6307.66380,36.34,1.89,HARPS	
110756834,6308.66913,45.29,2.35,HARPS	
110756834,6312.68506,42.43,5.72,HARPS	
110756834,6332.60448,28.60,0.49,HARPS	
110756834,6334.72000,30.49,6.54,HARPS	
110756834,6335.63909,46.67,5.63,HARPS	
110756834,6336.56863,33.64,0.53,HARPS	
110756834,6353.66197,25.77,1.00,HARPS	
110756834,6354.65832,44.04,9.29,HARPS	
110756834,6355.64480,34.42,2.19,HARPS	
110756834,6360.66932,27.65,4.49,HARPS	
110756834,6361.53093,41.77,11.33,HARPS	
110756834,6362.58672,30.77,0.98,HARPS	
110756834,6364.58864,31.13,1.77,HARPS	
110756834,6365.58175,45.39,2.99,HARPS	
110756834,6587.72768,41.12,0.78,UVES	
110756834,6587.74101,43.10,1.75,UVES	
110756834,6629.67304,38.23,2.02,UVES	
110756834,6629.68407,35.59,1.67,UVES	
110756834,6656.56692,33.19,3.16,UVES	
110756834,6656.57796,34.63,5.17,UVES	
110756834,6667.75962,31.70,6.46,UVES	
110756834,6667.77063,31.11,1.02,UVES	
110756834,6669.79442,34.24,0.84,UVES	
110756834,6669.80543,36.40,2.77,UVES	
110756834,6675.63855,31.59,3.15,UVES	
110756834,6675.64955,31.15,2.56,UVES	
110756834,6676.79285,40.28,2.32,UVES	
110756834,6676.80386,45.35,0.68,UVES	
110756834,6694.55314,36.78,3.18,UVES	
659460079,6158.68514,3.9054,0.0719,HARPS
659460079,6160.63150,4.1314,0.0713,HARPS
659460079,6452.86950,3.8436,0.0639,HARPS
659460079,6534.63480,4.1474,0.0652,HARPS
659460079,6536.52832,3.8552,0.0670,HARPS
659460079,6544.54782,4.2670,0.1212,HARPS
659460079,6564.56242,3.9744,0.0844,HARPS
659460079,6565.50257,3.9698,0.0866,HARPS
110660135,5930.71916,23.32,1.19,SANDIFORD	
110660135,5931.80739,23.76,1.02,SANDIFORD	
110660135,5932.68852,24.04,1.10,SANDIFORD	
110660135,5937.75734,27.11,1.01,SANDIFORD	
110660135,5938.66680,29.94,1.13,SANDIFORD	
110660135,5940.65576,26.48,1.16,SANDIFORD	
110660135,5942.78786,27.28,1.13,SANDIFORD	
110660135,5943.68710,23.52,1.07,SANDIFORD	
110660135,5945.64925,27.07,1.17,SANDIFORD			
110660135,6290.76649,21.71,1.21,SANDIFORD	
110660135,6293.89312,19.63,1.11,SANDIFORD	
110660135,6298.74494,25.37,1.07,SANDIFORD	
110660135,6299.77669,17.24,1.13,SANDIFORD	
110660135,6300.78502,20.42,1.16,SANDIFORD	
110660135,6280.46146,44.87,0.40,CAFE	
110660135,6280.66053,43.16,1.44,CAFE	
110660135,6281.67949,42.72,3.17,CAFE			
110660135,7018.56174,26.33,0.15,CAFE	
110660135,7020.53544,28.86,1.52,CAFE	
110660135,7021.58635,29.14,0.51,CAFE	
110660135,7022.53144,30.66,0.55,CAFE		
110660135,6329.59680,34.96,0.30,HARPS	
110660135,6332.55900,32.34,0.73,HARPS				
110660135,6283.64113,33.91,1.53,FIES	
110660135,6284.73257,34.91,0.73,FIES				
110660135,6296.64008,35.22,0.30,FIES	
110660135,6297.71935,33.32,1.06,FIES	
110660135,6298.69040,32.09,0.40,FIES			
110660135,7050.58743,26.65,0.36,FIES	
110660135,7051.47029,30.27,0.27,FIES	
110660135,7052.48538,27.45,0.27,FIES	
110660135,7053.57644,27.57,0.04,FIES	
110660135,7054.42491,26.51,0.22,FIES	
659668516,6818.48244,15.95,1.38,TWIN	
659668516,6818.57451,17.64,0.24,TWIN	
659668516,6820.48877,23.69,3.24,TWIN	
659668516,6821.46328,15.68,1.42,TWIN	
659668516,6821.60504,21.30,1.67,TWIN	
659668516,6855.44570,26.23,1.61,TWIN				
659668516,6097.77494,16.34,0.26,HARPS; src	
659668516,6099.67744,16.08,0.19,HARPS; src	
659668516,6097.77494,18.14,3.00,HARPS; frc				
659668516,6861.54386,14.80,0.66,UVES; frc	
659668516,6863.56748,14.96,0.51,UVES; frc	
659668516,6866.73130,14.93,0.76,UVES; frc	
659668516,6868.52861,15.01,0.56,UVES; frc	
659668516,6861.54386,16.01,0.55,UVES; src	
659668516,6863.56748,16.30,0.82,UVES; src	
659668516,6866.73130,15.52,0.84,UVES; src	
659668516,6868.52861,16.76,0.73,UVES; src	
3102042427,6863.59358,-7.21,2.87,UVES; frc	
3102042427,6866.59337,-9.23,1.02,UVES; frc	
3102042427,6869.48534,-8.05,1.64,UVES; frc	
3102042427,6870.48764,-7.70,2.50,UVES; frc				
3102042427,6863.59358,-6.91,4.09,UVES; src	
3102042427,6866.59337,-5.93,5.57,UVES; src	
3102042427,6869.48534,-6.02,3.43,UVES; src	
3102042427,6870.48764,-8.48,3.57,UVES; src	
3102042427,6818.53864,6.92,1.19,TWIN	
3102042427,6818.61507,5.67,7.29,TWIN	
3102042427,6819.63481,8.64,0.67,TWIN	
3102042427,6820.41433,10.21,7.60,TWIN	
3102042427,6821.41622,0.09,6.65,TWIN	
3102042427,6821.53623,-0.37,2.60,TWIN	
102627709,5932.80695,27.93,0.17,SANDIFORD	
102627709,5940.73286,72.38,0.40,SANDIFORD	
102627709,5943.83277,102.19,0.05,SANDIFORD	
102627709,5944.78241,51.71,1.16,SANDIFORD	
110853363,5931.84211,34.57,0.59,SANDIFORD	
110853363,5932.75142,29.18,1.41,SANDIFORD	
110853363,5942.64734,37.48,0.47,SANDIFORD	
110853363,5944.63862,45.39,0.59,SANDIFORD	
110853363,5946.82358,19.28,0.68,SANDIFORD   
102584409,5930.68657,51.32,0.04,SANDIFORD	
102584409,5931.68721,52.90,0.07,SANDIFORD	
102584409,5931.89848,53.45,0.24,SANDIFORD	
102584409,5932.72165,52.65,0.09,SANDIFORD	
102584409,5932.89188,53.23,0.12,SANDIFORD	
102584409,5937.80095,52.60,0.21,SANDIFORD	
102584409,5940.83232,51.30,0.29,SANDIFORD	
102584409,5946.63087,48.58,0.17,SANDIFORD			
102584409,6290.71353,54.78,0.39,SANDIFORD	
102584409,6293.70422,53.44,0.20,SANDIFORD	
102584409,6293.81325,52.45,0.00,SANDIFORD	
102584409,6295.70860,53.96,0.01,SANDIFORD	
102584409,6298.86696,50.88,0.04,SANDIFORD	
102584409,6299.70108,52.16,0.15,SANDIFORD	
102584409,6300.68286,52.64,0.08,SANDIFORD	
102584409,6300.88703,52.79,0.48,SANDIFORD				
102584409,6278.55232,43.15,0.00,CAFE	
102584409,6278.57444,44.20,0.79,CAFE	
102584409,6280.39903,43.00,1.24,CAFE	
102584409,6280.61148,42.79,0.11,CAFE	
102584409,6280.70333,41.87,0.10,CAFE	
102584409,6281.48594,42.47,0.09,CAFE	
102584409,6281.50980,42.20,0.14,CAFE	
102584409,6281.70674,42.45,0.15,CAFE			
102584409,6587.71560,30.91,0.26,UVES	
102584409,6598.83527,35.42,0.18,UVES	
102584409,6625.81607,40.89,0.31,UVES	
102584409,6626.82636,40.93,0.25,UVES	
102584409,6629.69486,41.23,0.15,UVES	
102605773,5944.71157,37.63,0.20,SANDIFORD	
102605773,5945.72419,37.46,0.91,SANDIFORD	
102605773,5946.63879,36.81,0.24,SANDIFORD   
102605773,6620.65322,27.33,0.01,CAFE	
102605773,6620.67517,26.84,0.32,CAFE	
102605773,6621.61100,26.53,0.51,CAFE	
102605773,6621.63296,27.44,0.34,CAFE	
102605773,6629.63108,26.51,0.07,CAFE	
102605773,6629.66032,26.76,0.19,CAFE	
102605773,6634.62799,26.44,0.29,CAFE	
102605773,6634.64994,28.17,0.26,CAFE	
102605773,6635.51262,26.69,0.24,CAFE	
102605773,6635.53457,27.20,0.56,CAFE	
102605773,6636.51622,25.96,0.20,CAFE	
102605773,6636.53817,27.27,0.20,CAFE	
102605773,6637.50200,25.14,0.16,CAFE	
102605773,6637.52396,27.14,0.20,CAFE	
102605773,6638.55521,23.66,0.65,CAFE	
102605773,6638.57717,25.22,0.23,CAFE				
102605773,6650.53149,26.24,0.21,FIES	
102605773,6651.50987,26.23,0.15,FIES	
102605773,6668.60259,25.59,0.07,FIES	
102605773,6740.47331,21.70,0.17,FIES	
110858446,5941.66357,38.18,0.20,SANDIFORD	
110858446,5941.86102,21.45,0.20,SANDIFORD	
110858446,5943.74867,39.22,0.20,SANDIFORD	
110858446,5946.75232,38.53,0.20,SANDIFORD   
659719532,6112.72575,3.41,0.10,SANDIFORD	
659719532,6113.73331,-6.77,0.08,SANDIFORD	
659719532,6114.66364,-7.82,0.10,SANDIFORD	
659719532,6115.66603,-13.82,0.10,SANDIFORD	
659719532,6115.84391,-11.63,0.09,SANDIFORD	
659719532,6116.72874,-14.56,0.05,SANDIFORD	
659719532,6117.77434,-17.09,0.14,SANDIFORD			
659719532,6818.64877,-13.81,2.00,TWIN	
659719532,6819.40779,-16.98,2.00,TWIN	
659719532,6819.41603,-18.75,2.00,TWIN	
659719532,6820.37144,-18.31,2.00,TWIN	
659719532,6820.60323,-4.16,2.00,TWIN	
659719532,6820.61656,-23.01,2.00,TWIN	
659719532,6820.62448,-13.10,2.00,TWIN	
659719532,6820.63619,-3.79,2.00,TWIN	
659719532,6821.37296,-25.09,2.00,TWIN	
659719532,6821.66176,-17.25,2.00,TWIN	
659719532,6855.39807,-24.06,2.00,TWIN	
659719532,6855.60093,-29.20,2.00,TWIN	
659719532,6855.62255,-65.48,2.00,TWIN	
659721996,6818.51769,11.07,1.54,TWIN	
659721996,6820.43990,12.70,1.14,TWIN	
659721996,6821.51005,10.65,1.60,TWIN	
659721996,6821.56399,8.11,0.58,TWIN	
659721996,6855.49774,12.04,0.74,TWIN	
659721996,6855.52629,7.20,2.48,TWIN    
102850921,6298.81700,-112.95,0.76,SANDIFORD	
102850921,6299.85633,-85.35,21.04,SANDIFORD	
102850921,6300.73399,34.20,0.36,SANDIFORD	
102850921,6300.83410,7.16,0.31,SANDIFORD				
102850921,6280.42544,6.05,39.32,CAFE	
102850921,6280.50753,-9.57,18.11,CAFE	
102850921,6280.58581,-13.20,7.05,CAFE	
102850921,6280.67723,8.21,2.61,CAFE				
102850921,7018.42973,25.69,5.39,CAFE	
102850921,7018.64910,16.41,1.29,CAFE	
102850921,7019.63230,-5.61,20.56,CAFE	
102850921,7019.61976,23.96,1.41,CAFE			
102850921,6936.78085,1.22,2.05,UVES	
102850921,6936.76911,2.98,0.92,UVES	
102850921,6937.81161,-1.59,4.53,UVES	
102850921,6937.79993,0.68,1.14,UVES	
102850921,6942.75984,2.04,2.27,UVES	
102850921,6942.84508,-0.16,1.41,UVES	
102850921,6942.82168,1.29,1.85,UVES	
102850921,6958.79352,5.82,3.53,UVES	
102850921,6965.77321,1.50,2.35,UVES	
102850921,6965.81303,4.53,4.68,UVES	
102806520,6278.65345,59.54,23.14,CAFE	
102806520,6278.67541,84.30,26.27,CAFE	
102806520,6279.65790,54.32,1.06,CAFE	
102806520,6279.68020,76.35,1.24,CAFE	
102806520,6280.48853,25.35,1.49,CAFE	
102806520,6280.54243,57.58,1.27,CAFE	
